Spitzer observations of extragalactic H II regions - III. NGC 6822 and the hot star, H II region connection

Using the short-high module of the Infrared Spectrograph on the Spitzer Space Telescope, we have measured the [S IV] 10.51, [Ne II] 12.81, [Ne III] 15.56, and [S III] 18.71-micron emission lines in nine H II regions in the dwarf irregular galaxy NGC 6822. These lines arise from the dominant ionization states of the elements neon (Ne$^{++}$, Ne$^+$) and sulphur (S$^{3+}$, S$^{++}$), thereby allowing an analysis of the neon to sulphur abundance ratio as well as the ionic abundance ratios Ne$^+$/Ne$^{++}$ and S$^{3+}$/S$^{++}$. By extending our studies of H II regions in M83 and M33 to the lower metallicity NGC 6822, we increase the reliability of the estimated Ne/S ratio. We find that the Ne/S ratio appears to be fairly universal, with not much variation about the ratio found for NGC 6822: the median (average) Ne/S ratio equals 11.6 (12.2$\pm$0.8). This value is in contrast to Asplund et al.'s currently best estimated value for the Sun: Ne/S = 6.5. In addition, we continue to test the predicted ionizing spectral energy distributions (SEDs) from various stellar atmosphere models by comparing model nebulae computed with these SEDs as inputs to our observational data, changing just the stellar atmosphere model abundances. Here we employ a new grid of SEDs computed with different metallicities: Solar, 0.4 Solar, and 0.1 Solar. As expected, these changes to the SED show similar trends to those seen upon changing just the nebular gas metallicities in our plasma simulations: lower metallicity results in higher ionization. This trend agrees with the observations.

==> abstract.txt <==
Using the short-high module of the Infrared Spectrograph on the Spitzer Space Telescope, 
we have measured the [S IV] 10.51, [Ne II] 12.81, [Ne III] 15.56, and [S III] 18.71-micron emission lines in nine H II regions in the dwarf irregular galaxy NGC 6822. 
These lines arise from the dominant ionization states of the elements neon (Ne$^{++}$, Ne$^+$) and sulphur (S$^{3+}$, S$^{++}$), thereby allowing an analysis of the neon to sulphur abundance ratio as well as the ionic abundance ratios Ne$^+$/Ne$^{++}$ and S$^{3+}$/S$^{++}$. 
By extending our studies of H II regions in M83 and M33 to the lower metallicity NGC 6822, we increase the reliability of the estimated Ne/S ratio. 
We find that the Ne/S ratio appears to be fairly universal, with not much variation about the ratio found for NGC 6822: the median (average) Ne/S ratio equals 11.6 (12.2$\pm$0.8). 
This value is in contrast to Asplund et al.'s currently best estimated value for the Sun: Ne/S = 6.5. 
In addition, we continue to test the predicted ionizing spectral energy distributions (SEDs) 
from various stellar atmosphere models by comparing model nebulae computed with these SEDs as inputs to our observational data, changing just the stellar atmosphere model abundances. 
Here we employ a new grid of SEDs computed with different metallicities: Solar, 0.4 Solar, and 0.1 Solar. 
As expected, these changes to the SED show similar trends to those seen upon changing just the nebular gas metallicities in our plasma simulations: lower metallicity results in higher ionization. 
This trend agrees with the observations.

